Uncertainty quantification of microstructure variability and mechanical behaviour of additively manufactured lattice structures

Process-induced defects are the leading cause of discrepancies between as-designed and as-manufactured additive manufacturing (AM) product behavior. Especially for metal lattices, the variations in the printed geometry cannot be neglected. Therefore, the evaluation of the influence of microstructural variability on their mechanical behavior is crucial for the quality assessment of the produced structures. Commonly, the as-manufactured geometry can be obtained by computed tomography (CT). However, to incorporate all process-induced defects into the numerical analysis is often computationally demanding. Thus, commonly this task is limited to a predefined set of considered variations, such as strut size or strut diameter. In this work, a CT-based binary random field is proposed to generate statistically equivalent geometries of periodic metal lattices. The proposed random field model in combination with the Finite Cell Method (FCM), an immersed boundary method, allows to efficiently evaluate the influence of the underlying microstructure on the variability of the mechanical behavior of AM products. Numerical analysis of two lattices manufactured at different scales shows an excellent agreement with experimental data. Furthermore, it provides a unique insight into the effects of the process on the occurring geometrical variations and final mechanical behavior.

==> sections/numericalExperiments/Figures2D/2DCorrelationParameters.tikz <==
% This file was created by tikzplotlib v0.8.7.
\begin{tikzpicture}

\begin{groupplot}[group style={group size=2 by 1, horizontal sep=2cm}]
\nextgroupplot[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, draw=white!80.0!black},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xlabel={\(\displaystyle \Delta_x\), [pixels]},
xmin=-0.264637096774194, xmax=5.26463709677419,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ylabel={\(\displaystyle Cov(Y_i,Y_j)\)},
ymin=0.064485298911263, ymax=0.266963719696085,
ytick style={color=black}
]
\addplot [only marks, draw=blue, fill=blue, thick, mark size=1.5pt, 
  mark options={line width=3pt},colormap/viridis]
table{%
x                      y
0 0.249643271998073
1 0.207675405775898
2 0.170137769702804
3 0.135958399884722
4 0.104815189247674
5 0.0818057466092744
};
\addlegendentry{Sample covariance}
\addplot [thick,  line width=1.5pt,black]
table {%
0 0.249641742321162
1 0.207281850488704
2 0.168468239215493
3 0.134488304209266
4 0.105563862047373
5 0.0822510098167952
};
\addlegendentry{Mat\'{e}rn covariance fitted}

\nextgroupplot[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, draw=white!80.0!black},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xlabel={\(\displaystyle \Delta_y\), [pixels]},
xmin=-0.264637096774194, xmax=5.26463709677419,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ylabel={\(\displaystyle Cov(Y_i,Y_j)\)},
ymin=0.049624242711598, ymax=0.267671389038926,
ytick style={color=black}
]
\addplot [only marks, draw=blue, fill=blue, thick, mark size=1.5pt, 
  mark options={line width=3pt}, colormap/viridis]
table{%
x                      y
0 0.249643271998073
1 0.204332070173707
2 0.161449071497667
3 0.12201822047701
4 0.0903626661011982
5 0.0676523597524506
};
\addlegendentry{Sample covariance}
\addplot [thick, line width=1.5pt,black]
table {%
0 0.249641742321162
1 0.201139434151919
2 0.158287456976169
3 0.122259320516421
4 0.0929331306013968
5 0.0696503853409237
};
\addlegendentry{Mat\'{e}rn covariance fitted}
\end{groupplot}

\end{tikzpicture}


==> sections/numericalExperiments/Figures3D/3DCorrelationParameters.tikz <==
% This file was created by tikzplotlib v0.8.7.
\begin{tikzpicture}

\begin{groupplot}[group style={
rows=2,
columns=2,
horizontal sep=50pt,
vertical sep=50pt}]
\nextgroupplot[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, draw=white!80.0!black},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xlabel={\(\displaystyle \Delta_x\), [voxels]},
xmin=-0.172620967741936, xmax=3.17262096774194,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ylabel={\(\displaystyle Cov(Y_i,Y_j)\)},
ymin=0.112324214026469, ymax=0.213093421785447,
ytick style={color=black}
]
\addplot [only marks, draw=blue, fill=blue, thick, mark size=1.5pt, 
  mark options={line width=3pt}, colormap/viridis]
table{%
x                      y
0 0.200396120134065
1 0.173756075732257
2 0.148697951994889
3 0.125021515677851
};
\addlegendentry{Sample covariance}
\addplot [thick, line width=1.5pt,black]
table {%
0 0.200396108189595
1 0.173756075677847
2 0.148697951637343
3 0.125973844853375
};
\addlegendentry{Mat\'{e}rn covariance fitted}

\nextgroupplot[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, draw=white!80.0!black},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xlabel={\(\displaystyle \Delta_y\), [voxels]},
xmin=-0.172620967741936, xmax=3.17262096774194,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ylabel={\(\displaystyle Cov(Y_i,Y_j)\)},
ymin=0.110203156980386, ymax=0.213194424501927,
ytick style={color=black}
]
\addplot [only marks, draw=blue, fill=blue, thick, mark size=1.5pt, 
  mark options={line width=3pt}, colormap/viridis]
table{%
x                      y
0 0.200396120134065
1 0.173104029212046
2 0.147092018373932
3 0.123001461348248
};
\addlegendentry{Sample covariance}
\addplot [thick, line width=1.5pt,black]
table {%
0 0.200396108189595
1 0.173104001996505
2 0.147091996968144
3 0.123287122281608
};
\addlegendentry{Mat\'{e}rn covariance fitted}

\nextgroupplot[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, draw=white!80.0!black},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xlabel={\(\displaystyle \Delta_z\), [voxels]},
xmin=-0.172620967741936, xmax=3.17262096774194,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ylabel={\(\displaystyle Cov(Y_i,Y_j)\)},
ymin=0.160563041730463, ymax=0.210796334751923, 
ytick style={color=black},
at = { ($ ( $ (group c1r1.south west) + (0,-100pt)$ )!0.5!(group c2r1.south east) $ ) },
]
\addplot [only marks, draw=blue, fill=blue, thick, mark size=1.5pt, 
  mark options={line width=3pt}, colormap/viridis]
table{%
x                      y
0 0.200396120134065
1 0.185095393395634
2 0.175870120392268
3 0.170963256348321
};
\addlegendentry{Sample covariance}
\addplot [thick, line width=1.5pt,black]
table {%
0 0.200396108189595
1 0.185095393327198
2 0.175870120880542
3 0.168244164810942
};
\addlegendentry{Mat\'{e}rn covariance fitted}
\end{groupplot}

\end{tikzpicture}


==> sections/numericalExperiments/Figures3D/3DGridWithUnitCell.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '3DGridWithUnitCell.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{958.37434063bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52476135)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sections/numericalExperiments/Figures3D/3DGridWithUnitCell.pdf}}%
    \put(-0.00090178,0.1572263){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}x\end{tabular}}}}%
    \put(0.06477863,0.16589046){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}y\end{tabular}}}}%
    \put(0.03453245,0.19737474){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}z\end{tabular}}}}%
    \put(0.8260536,0.13832037){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_l$\end{tabular}}}}%
    \put(0.9,0.15){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y_l$\end{tabular}}}}%
    \put(0.86148785,0.17846881){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$z_l$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sections/numericalExperiments/Figures3D/3DGridWithUnitCell.pdf}}%
  \end{picture}%
\endgroup%


==> sections/numericalExperiments/Figures3D/Tikz/data/PaviaCorrelation.dat <==
10  11.68 0.09 14.89 0.12 14.07 0.13
20  11.77 0.05 15.61 0.07 14.30 0.07
30  12.09 0.04 16.49 0.06 15.04 0.06
40  12.21 0.04 16.95 0.05 15.48 0.06
50  12.23 0.04 17.29 0.05 15.73 0.06
60  12.23 0.03 17.43 0.05 15.87 0.05
80  12.23 0.03 17.50 0.04 15.91 0.05
100 12.23 0.03 17.50 0.05 15.91 0.05


==> sections/numericalExperiments/Figures3D/Tikz/data/SiemensCorrelation.dat <==
15    37.09      0.08  0.354  0.000457  15  21.03  0.03  0.857 0.001    10.89 0.01   0.964 0.002 
20    61.25      0.14  0.288  0.000328  20  22.87  0.03  0.793 0.001    12.00 0.01   0.853 0.001 
30    131.04     0.34  0.224  0.000219  30  25.17  0.02  0.728 0.000767 13.08 0.01   0.770 0.001 
40    225.10     0.60  0.192  0.000170  40  25.13  0.02  0.729 0.000745 13.19 0.01   0.763 0.001 
70    563.15     1.48  0.154  0.000111  40  25.13  0.02  0.729 0.000745 13.19 0.01   0.763 0.001 
100   599.99     1.22  0.155  0.0000912 40  25.13  0.02  0.729 0.000745 13.19 0.01   0.763 0.001
150   999.99     2.02  0.139  0.0000728 40  25.13  0.02  0.729 0.000745 13.19 0.01   0.763 0.001
200   2666.18    6.94  0.113  0.0000618 40  25.13  0.02  0.729 0.000745 13.19 0.01   0.763 0.001
250   3404.17    8.58  0.108  0.0000558 40  25.13  0.02  0.729 0.000745 13.19 0.01   0.763 0.001
300   4186.99    10.31 0.104  0.0000512 40  25.13  0.02  0.729 0.000745 13.19 0.01   0.763 0.001
360   5604.48    14.74 0.100  0.0000494 40  25.13  0.02  0.729 0.000745 13.19 0.01   0.763 0.001


==> sections/numericalExperiments/Figures3D/Tikz/graphs/convergenceFull.tikz <==
\pgfplotstableread{\dataDir/SiemensCorrelation.dat}\dataA

\begin{tikzpicture} 
%  \begin{axis}[
%        xlabel={Number of unknowns, [-]},
%        ylabel={Relative error in  $E^*$, [$\%$]},
%	%ymin = 15, ymax = 40,
%	xmin = 15, xmax = 40,
%	ytick = {0.1, 0.5, 1, 2.5, 5, 10, 20, 35},
%    	y label style={at={(axis description cs:-0.1,0.5)},anchor=south},
%        legend style={at={(0.5,-0.2)},legend columns=1,anchor=north},
%        log y ticks with fixed point,
%  yticklabel style={
%        /pgf/number format/1000 sep=\,,
%        /pgf/number format/.cd,
%        /pgf/number format/fixed,
%        /pgf/number format/precision=2,
%        1000 sep={\,},
%                /tikz/.cd,},
%  xticklabel style={
%        /pgf/number format/.cd,
%        sci,
%        sci generic={mantissa sep=\times, exponent={10^{#1}}}, 
%        sci zerofill,
%        precision=1
%        }, 
%        %mark size=2,
%      ]
      
\begin{groupplot}[group style={group size=2 by 2, horizontal sep=2cm, vertical sep=1cm},height=5cm,width=8cm]
    \nextgroupplot[xlabel={$n_{\text{lags}}$},ylabel={$l_x$}]
    \addplot +[NavyBlue,solid, mark options={fill=red}, line width = 1pt,error bars/.cd, y dir=both,y explicit] table[ x index = 5, y index = 6,y error index=7]{\dataA};
    \nextgroupplot[xlabel={$n_{\text{lags}}$},ylabel={$\nu_x$}]
    \addplot +[NavyBlue,solid, mark options={fill=red}, line width = 1pt,error bars/.cd, y dir=both,y explicit] table[ x index = 5, y index = 8,y error index=9]{\dataA};
    \nextgroupplot[xlabel={$n_{\text{lags}}$},ylabel={$l_y$}]
    \addplot +[NavyBlue,solid, mark options={fill=red}, line width = 1pt,error bars/.cd, y dir=both,y explicit] table[ x index = 5, y index = 10,y error index=11]{\dataA};
    \nextgroupplot[xlabel={$n_{\text{lags}}$},ylabel={$\nu_y$}]
    \addplot +[NavyBlue,solid, mark options={fill=red}, line width = 1pt,error bars/.cd, y dir=both,y explicit] table[ x index = 5, y index = 12,y error index=13]{\dataA};
  \end{groupplot}
      
      
 % \end{axis}

  \end{tikzpicture}


==> sections/numericalExperiments/Figures3D/Tikz/graphs/convergenceFullOctet.tikz <==
\pgfplotstableread{\dataDir/PaviaCorrelation.dat}\dataA

\begin{tikzpicture} 
%  \begin{axis}[
%        xlabel={Number of unknowns, [-]},
%        ylabel={Relative error in  $E^*$, [$\%$]},
%	%ymin = 15, ymax = 40,
%	xmin = 15, xmax = 40,
%	ytick = {0.1, 0.5, 1, 2.5, 5, 10, 20, 35},
%    	y label style={at={(axis description cs:-0.1,0.5)},anchor=south},
%        legend style={at={(0.5,-0.2)},legend columns=1,anchor=north},
%        log y ticks with fixed point,
%  yticklabel style={
%        /pgf/number format/1000 sep=\,,
%        /pgf/number format/.cd,
%        /pgf/number format/fixed,
%        /pgf/number format/precision=2,
%        1000 sep={\,},
%                /tikz/.cd,},
%  xticklabel style={
%        /pgf/number format/.cd,
%        sci,
%        sci generic={mantissa sep=\times, exponent={10^{#1}}}, 
%        sci zerofill,
%        precision=1
%        }, 
%        %mark size=2,
%      ]
      
\begin{groupplot}[group style={group size=3 by 1, horizontal sep=1.5cm},height=5cm,width=6cm]
    \nextgroupplot[xlabel={$n_{\text{lags}}$},ylabel={$l_x$}]
    \addplot +[NavyBlue,solid, mark options={fill=red}, line width = 1pt,error bars/.cd, y dir=both,y explicit] table[ x index = 0, y index = 1,y error index=2]{\dataA};
    \nextgroupplot[xlabel={$n_{\text{lags}}$},ylabel={$l_y$}]
    \addplot +[NavyBlue,solid, mark options={fill=red}, line width = 1pt,error bars/.cd, y dir=both,y explicit] table[ x index = 0, y index = 3,y error index=4]{\dataA};
    \nextgroupplot[xlabel={$n_{\text{lags}}$},ylabel={$l_z$}]
    \addplot +[NavyBlue,solid, mark options={fill=red}, line width = 1pt,error bars/.cd, y dir=both,y explicit] table[ x index = 0, y index = 5,y error index=6]{\dataA};
  \end{groupplot}
      
      
 % \end{axis}

  \end{tikzpicture}


==> sections/numericalExperiments/Figures3D/Tikz/graphs/convergenceFullZ.tikz <==
\pgfplotstableread{\dataDir/SiemensCorrelation.dat}\dataA

\begin{tikzpicture} 
%  \begin{axis}[
%        xlabel={Number of unknowns, [-]},
%        ylabel={Relative error in  $E^*$, [$\%$]},
%	%ymin = 15, ymax = 40,
%	xmin = 15, xmax = 40,
%	ytick = {0.1, 0.5, 1, 2.5, 5, 10, 20, 35},
%    	y label style={at={(axis description cs:-0.1,0.5)},anchor=south},
%        legend style={at={(0.5,-0.2)},legend columns=1,anchor=north},
%        log y ticks with fixed point,
%  yticklabel style={
%        /pgf/number format/1000 sep=\,,
%        /pgf/number format/.cd,
%        /pgf/number format/fixed,
%        /pgf/number format/precision=2,
%        1000 sep={\,},
%                /tikz/.cd,},
%  xticklabel style={
%        /pgf/number format/.cd,
%        sci,
%        sci generic={mantissa sep=\times, exponent={10^{#1}}}, 
%        sci zerofill,
%        precision=1
%        }, 
%        %mark size=2,
%      ]
      
\begin{groupplot}[group style={group size=2 by 1, horizontal sep=2cm, vertical sep=1cm},height=5cm,width=8cm]
    \nextgroupplot[xlabel={$n_{\text{lags}}$},ylabel={$l_z$}]
    \addplot +[NavyBlue,solid, mark options={fill=red}, line width = 1pt,error bars/.cd, y dir=both,y explicit] table[ x index = 0, y index = 1,y error index=2]{\dataA};
    \nextgroupplot[xlabel={$n_{\text{lags}}$},ylabel={$\nu_z$}]
    \addplot +[NavyBlue,solid, mark options={fill=red}, line width = 1pt,error bars/.cd, y dir=both,y explicit] table[ x index = 0, y index = 3,y error index=4]{\dataA};
  \end{groupplot}
      
      
 % \end{axis}

  \end{tikzpicture}


==> sections/numericalExperiments/TensileGrid/data/FullCtEz.dat <==
1067010   30409.4502506343      1119349   30149.04074865      163.05103408     0.27781107     1119415   29636.9049531      680.756416647
3421977   28322.637682676734    3501611   27364.31875252      190.775648212    0.15966114     3543037   26988.15030852     764.7830773330277
12714699  26400.271077694273    13001809  25550.56439191      209.596133175    0.08271483 
22007421  25873.352029976144    22497810  25138.14645649      215.769807046    0.05219683 
39560592  25376.592298674135    40426436  24724.57465108      220.589137022    0.03642314 
65374212  24943.030933716964    66804693  24413.11394667      224.001478935    0.02746038
101839776 24745.797192682505   


==> sections/numericalExperiments/TensileGrid/data/FullCtEzOctet.dat <==
2400651   14141.222881106       
14728299  13529.315543414248   
56522367  13164.447784312422   
98316435  13081.23566603829    


==> sections/numericalExperiments/TensileGrid/graphs/convergenceFull.tikz <==
\pgfplotsset{
	log x ticks with fixed point/.style={
		xticklabel={
			\pgfkeys{/pgf/fpu=true}
			\pgfmathparse{exp(\tick)}%
			\pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
			\pgfkeys{/pgf/fpu=false}
		}
	},
	log y ticks with fixed point/.style={
		yticklabel={
			\pgfkeys{/pgf/fpu=true}
			\pgfmathparse{exp(\tick)}%
			\pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
			\pgfkeys{/pgf/fpu=false}
		}
	}
}

\begin{tikzpicture} [spy using outlines= {circle, magnification=6, connect spies}]
  \begin{loglogaxis}[
        xlabel={Degrees of Freedom, [-]},
        ylabel={Relative error in  $E^*$, [$\%$]},
	ymin = 4, ymax = 30,
	xmin = 1000000, xmax = 200000000,
	ytick = {1, 5, 10, 25, 50},
    	y label style={at={(axis description cs:-0.10,0.5)},anchor=south},
        legend style={at={(0.5,-0.2)},legend columns=1,anchor=north},
        log y ticks with fixed point,
  yticklabel style={
        /pgf/number format/1000 sep=\,,
        /pgf/number format/.cd,
        /pgf/number format/fixed,
        /pgf/number format/precision=2,
        1000 sep={\,},
                /tikz/.cd,},
  xticklabel style={
        /pgf/number format/.cd,
        sci,
        sci generic={mantissa sep=\times, exponent={10^{#1}}}, 
        sci zerofill,
        precision=1
        }, 
        %mark size=2,
      ]
    
    \addplot +[Plum,mark options={fill=black}, line width = 1pt,unbounded coords=jump] table[ x index = 0, y expr= (\thisrowno{1} - 23584.614799824252)* 100/23584.614799824252] {\dataDir/FullCtEz.dat} node [anchor=north east] {$E^*=24\,745.79 MPa$};
    \addlegendentry{200$\times$92$\times$200 cells, Embedded DNS};
    %\addplot +[Black,mark options={fill=black}, line width = 1pt,unbounded %coords=jump,error bars/.cd, y dir=both,y explicit] table[ x index = 2, y expr= %(\thisrowno{3} - 23584.614799824252)* 100/23584.614799824252,y error %expr=((2*\thisrowno{4} )*100/23584.614799824252)] {\dataDir/FullCtEz.dat} node %[anchor=north west] {$E^*=24\,413.11 MPa$};
    %\addlegendentry{200$\times$92$\times$200 cells, Realization DNS};
  
    \%addplot +[Blue,mark options={fill=black}, line width = 1pt,unbounded %coords=jump,error bars/.cd, y dir=both,y explicit] table[ x index = 2, y expr= %(\thisrowno{5})* 100] {\dataDir/FullCtEz.dat};
    %\addlegendentry{Fitted screening error}; 
    
    %\addplot +[black,draw opacity=1.0, mark options={fill=white,draw opacity=1.0}, line %width = 1pt,unbounded coords=jump,error bars/.cd, y dir=both,y explicit,
    %error bar style={red}] table[ x index = 2, y expr= (\thisrowno{3} - %23584.614799824252)* 100/23584.614799824252,y error expr=((3*\thisrowno{4} %)*100/23584.614799824252)] {\dataDir/FullCtEz.dat};
    
 
    %\addplot +[green,draw opacity=1.0, mark options={fill=green}, line width = %1pt,unbounded coords=jump,error bars/.cd, y dir=both,y explicit,
   % error bar style={green}] table[ x index = 6, y expr= (\thisrowno{7} - %23584.614799824252)* 100/23584.614799824252,y error expr=((2*\thisrowno{8} %)*100/23584.614799824252)] {\dataDir/FullCtEz.dat};
      
      
  \end{loglogaxis}

  \end{tikzpicture}


==> sections/numericalExperiments/TensileGrid/graphs/convergenceFullOctet.tikz <==
\pgfplotsset{
	log x ticks with fixed point/.style={
		xticklabel={
			\pgfkeys{/pgf/fpu=true}
			\pgfmathparse{exp(\tick)}%
			\pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
			\pgfkeys{/pgf/fpu=false}
		}
	},
	log y ticks with fixed point/.style={
		yticklabel={
			\pgfkeys{/pgf/fpu=true}
			\pgfmathparse{exp(\tick)}%
			\pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
			\pgfkeys{/pgf/fpu=false}
		}
	}
}

\pgfplotstableread{\dataDir/FullCtEzOctet.dat}\dataA
\pgfplotstableset{ create on use/errorInEEmbedded/.style={create col/expr={(\thisrowno{1}- 12736.18684540617 ) * 100/12736.18684540617 }}}
\pgfplotstableset{ create on use/errorInEEmbedded2/.style={create col/expr={(\thisrowno{3}- 12736.18684540617 ) * 100/12736.18684540617 }}}
\pgfplotstableset{ create on use/errorInEFull/.style={create col/expr={(\thisrowno{5}- 12736.18684540617 ) * 100/12736.18684540617 }}}
\begin{tikzpicture} [spy using outlines= {circle, magnification=6, connect spies}]
  \begin{loglogaxis}[
        xlabel={Degrees of Freedom, [-]},
        ylabel={Relative error in  $E^*$, [$\%$]},
	ymin = 2, ymax = 15,
	xmin = 1000000, xmax = 1000000000,
	ytick = {0.1, 0.5, 1, 2.5, 5, 10, 20, 35},
    	y label style={at={(axis description cs:-0.1,0.5)},anchor=south},
        legend style={at={(0.5,-0.2)},legend columns=1,anchor=north},
        log y ticks with fixed point,
  yticklabel style={
        /pgf/number format/1000 sep=\,,
        /pgf/number format/.cd,
        /pgf/number format/fixed,
        /pgf/number format/precision=2,
        1000 sep={\,},
                /tikz/.cd,},
  xticklabel style={
        /pgf/number format/.cd,
        sci,
        sci generic={mantissa sep=\times, exponent={10^{#1}}}, 
        sci zerofill,
        precision=1
        }, 
        %mark size=2,
      ]

    \addplot +[Plum,solid, mark options={fill=red}, line width = 1pt] table[ x index = 0, y=errorInEEmbedded]{\dataA} node [anchor=north east] {$E^*=13\,081.24 MPa$};
      
      
  \end{loglogaxis}

  \end{tikzpicture}


==> sections/numericalExperiments/TensileGrid/graphs/convergenceFullZ.tikz <==
\pgfplotsset{
	log x ticks with fixed point/.style={
		xticklabel={
			\pgfkeys{/pgf/fpu=true}
			\pgfmathparse{exp(\tick)}%
			\pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
			\pgfkeys{/pgf/fpu=false}
		}
	},
	log y ticks with fixed point/.style={
		yticklabel={
			\pgfkeys{/pgf/fpu=true}
			\pgfmathparse{exp(\tick)}%
			\pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
			\pgfkeys{/pgf/fpu=false}
		}
	}
}

\begin{tikzpicture} [spy using outlines= {circle, magnification=6, connect spies}]
  \begin{loglogaxis}[
        xlabel={Degrees of Freedom, [-]},
        ylabel={Relative error in  $E^*$, [$\%$]},
	ymin = 0.2, ymax = 50,
	xmin = 100000, xmax = 1000000000,
	ytick = {1, 5, 10, 25, 50},
    	y label style={at={(axis description cs:-0.10,0.5)},anchor=south},
        legend style={at={(0.5,-0.2)},legend columns=1,anchor=north},
        log y ticks with fixed point,
  yticklabel style={
        /pgf/number format/1000 sep=\,,
        /pgf/number format/.cd,
        /pgf/number format/fixed,
        /pgf/number format/precision=2,
        1000 sep={\,},
                /tikz/.cd,},
  xticklabel style={
        /pgf/number format/.cd,
        sci,
        sci generic={mantissa sep=\times, exponent={10^{#1}}}, 
        sci zerofill,
        precision=1
        }, 
        %mark size=2,
      ]
    
    \addplot +[Plum,mark options={fill=black}, line width = 1pt,unbounded coords=jump] table[ x index = 0, y expr= (\thisrowno{1} - 23584.614799824252)* 100/23584.614799824252] {\dataDir/FullCtEz.dat} node [anchor=north east] {$E^*=24\,745.79 MPa$};
    \addlegendentry{200$\times$92$\times$200 cells, Embedded DNS};
    %\addplot +[Black,mark options={fill=black}, line width = 1pt,unbounded %coords=jump,error bars/.cd, y dir=both,y explicit] table[ x index = 2, y expr= %(\thisrowno{3} - 23584.614799824252)* 100/23584.614799824252,y error %expr=((2*\thisrowno{4} )*100/23584.614799824252)] {\dataDir/FullCtEz.dat} node %[anchor=north west] {$E^*=24\,413.11 MPa$};
    %\addlegendentry{200$\times$92$\times$200 cells, Realization DNS};
  
    \%addplot +[Blue,mark options={fill=black}, line width = 1pt,unbounded %coords=jump,error bars/.cd, y dir=both,y explicit] table[ x index = 2, y expr= %(\thisrowno{5})* 100] {\dataDir/FullCtEz.dat};
    %\addlegendentry{Fitted screening error}; 
    
    %\addplot +[black,draw opacity=1.0, mark options={fill=white,draw opacity=1.0}, line %width = 1pt,unbounded coords=jump,error bars/.cd, y dir=both,y explicit,
    %error bar style={red}] table[ x index = 2, y expr= (\thisrowno{3} - %23584.614799824252)* 100/23584.614799824252,y error expr=((3*\thisrowno{4} %)*100/23584.614799824252)] {\dataDir/FullCtEz.dat};
    
 
    %\addplot +[green,draw opacity=1.0, mark options={fill=green}, line width = %1pt,unbounded coords=jump,error bars/.cd, y dir=both,y explicit,
   % error bar style={green}] table[ x index = 6, y expr= (\thisrowno{7} - %23584.614799824252)* 100/23584.614799824252,y error expr=((2*\thisrowno{8} %)*100/23584.614799824252)] {\dataDir/FullCtEz.dat};
      
      
  \end{loglogaxis}

  \end{tikzpicture}

